A Calculus of Inheritance

Just as the $\lambda$-calculus is a pure functional programming language built from three primitives (abstraction, application, variable), we present inheritance-calculus, a pure declarative programming language built from three primitives (mixin, definition, reference). We introduce multi-target $\mathtt{this}$ to solve the problem that inheritance conflicts with modularity, and thereby unify object-oriented and configuration constructs: modules, classes, objects, methods, fields, and locals become a single mixin abstraction, and inheritance becomes simply set union, the deep merge of configuration languages. Consequently, composition is commutative, idempotent, and associative, structurally eliminating the multiple-inheritance linearization problem; the inheritance relation has substitutability; every path of every program can be inherited and extended; every subtree can be split into parts that, inherited together, behave as the whole; and programs have no side effects and cover every input. We call these properties modularity by construction. The calculus has no functions, yet it macro-expresses the lazy $\lambda$-calculus and is more macro-expressive than it in Felleisen's sense. Its semantics is first-order, denotational, and evaluated by tabling, even for cyclic inheritance hierarchies. Inheritance-calculus is distilled from MIXINv2, an implementation in which the same code acts as different function colors and ordinary arithmetic agrees with the relational semantics of logic programming.

==> BooleanData.mixin.yaml <==
- BooleanData:
  - BooleanFactory:
    - Product: []
    - "True": [[Product]]
    - "False": [[Product]]
  - Boolean: [[BooleanFactory, Product]]


==> ComplexModule.mixin.yaml <==
- ComplexModule:
  - [Builtins]                          # import    | from builtins import *
  - [Math]                              # import    | from math import *
  - [Operators]                         # import    | from operator import *
                                        #           | from dataclasses import *
                                        #           | @dataclass(kw_only=True)
  - Complex:                            # class     | class Complex:
    - re: [[ComplexModule, ~, Float]]   # field     |   re: float
    - im: [[ComplexModule, ~, Float]]   # field     |   im: float
    - Plus:                             # method    |   def plus(self, *,
      - other: [[Complex]]              # parameter |     other: "Complex"):
      - _sumReCall:                     # call      |     sumRe = \
        - [ComplexModule, ~, Add]       # callee    |       add(
        - operand0: [[re]]              # argument  |         self.re,
        - operand1: [[other, re]]       # argument  |         other.re
      - _sumRe: [[_sumReCall, result]]  # end call  |       )
      - _sumImCall:                     # call      |     sumIm = \
        - [ComplexModule, ~, Add]       # callee    |       add(
        - operand0: [[im]]              # argument  |         self.im,
        - operand1: [[other, im]]       # argument  |         other.im
      - _sumIm: [[_sumImCall, result]]  # end call  |       )
      - result:                         # return    |     return \
        - [Complex]                     # instance  |       Complex(
        - re: [[_sumRe]]                # argument  |         re=sumRe,
        - im: [[_sumIm]]                # argument  |         im=sumIm)
  - a:                                  # variable  | a = \
    - [Complex]                         # instance  |   Complex(
    - re: [[ComplexModule, ~, PI]]      # argument  |     re=pi,
    - im: [[ComplexModule, ~, E]]       # argument  |     im=e)
  - b:                                  # variable  | b = \
    - [Complex]                         # instance  |   Complex(
    - re: [[ComplexModule, ~, Tau]]     # argument  |     re=tau,
    - im: [[ComplexModule, ~, PI]]      # argument  |     im=pi)
  - _totalCall:                         # call      | total = \
    - [a, Plus]                         # method    |   a.plus(
    - other: [[b]]                      # argument  |     other=b
  - total: [[_totalCall, result]]       # end call  |   )


==> NatArithmeticTest.mixin.yaml <==
- NatArithmeticTest:
  - [NatConstants]
  - [NatEqualityZero]
  - [NatEqualitySuccessor]
  - [NatPlusZero]
  - [NatPlusSuccessor]
  - threePlusFour:
    - [NatArithmeticTest, ~, Three, Plus]
    - addend: [[NatArithmeticTest, ~, Four]]
  - threePlusFourEqualsSeven:
    - [NatArithmeticTest, ~, Seven, Equal]
    - other: [[threePlusFour, sum]]


==> NatCartesianProductTest.mixin.yaml <==
- NatCartesianProductTest:
  - [NatConstants]
  - [NatEqualityZero]
  - [NatEqualitySuccessor]
  - [NatPlusZero]
  - [NatPlusSuccessor]
  - NatOneOrTwo:
    - [NatCartesianProductTest, ~, One]
    - [NatCartesianProductTest, ~, Two]
  - NatThreeOrFour:
    - [NatCartesianProductTest, ~, Three]
    - [NatCartesianProductTest, ~, Four]
  - NatOneOrTwoPlusThreeOrFour:
    - [NatOneOrTwo, Plus]
    - addend: [[NatThreeOrFour]]
  - NatResultEqualitySelf:
    - [NatOneOrTwoPlusThreeOrFour, sum, Equal]
    - other: [[NatOneOrTwoPlusThreeOrFour, sum]]


==> NatConstants.mixin.yaml <==
- NatConstants:
  - [NatDataZero]
  - [NatDataSuccessor]
  - Zero: [[NatConstants, ~, NatFactory, Zero]]
  - One:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Zero]]
  - Two:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[One]]
  - Three:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Two]]
  - Four:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Three]]
  - Five:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Four]]
  - Six:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Five]]
  - Seven:
    - [NatConstants, ~, NatFactory, Successor]
    - predecessor: [[Six]]


==> NatData.mixin.yaml <==
- NatData:
  - NatFactory:
    - Product: []
  - Nat: [[NatFactory, Product]]


==> NatDataSuccessor.mixin.yaml <==
- NatDataSuccessor:
  - [NatData]
  - NatFactory:
    - Successor:
      - [NatFactory, ~, Product]
      - predecessor: [[NatFactory, ~, Product]]


==> NatDataZero.mixin.yaml <==
- NatDataZero:
  - [NatData]
  - NatFactory:
    - Zero: [[NatFactory, ~, Product]]


==> NatEquality.mixin.yaml <==
- NatEquality:
  - [NatVisitor]
  - [BooleanData]
  - NatFactory:
    - Product:
      - Equal:
        - other: [[Product]]
        - equal: [[NatEquality, ~, Boolean]]


==> NatEqualitySuccessor.mixin.yaml <==
- NatEqualitySuccessor:
  - [NatVisitorSuccessor]
  - [NatEquality]
  - NatFactory:
    - Successor:
      - predecessor:
        - Equal:
          - equal: [[NatEqualitySuccessor, ~, Boolean]]
      - Equal:
        - other:
          - [NatFactory, ~, Product]
          - predecessor: [[NatFactory, ~, Product]]
        - _recursiveEquality:
          - [Successor, ~, predecessor, Equal]
          - other: [[Equal, ~, other, predecessor]]
        - _OtherAcceptance:
          - [other, Acceptance]
          - VisitorMap:
            - ZeroVisitor:
              - equal: [[NatEqualitySuccessor, ~, BooleanFactory, "False"]]
            - SuccessorVisitor:
              - equal: [[_recursiveEquality, equal]]
          - Accepted:
            - equal: [[NatEqualitySuccessor, ~, Boolean]]
        - equal: [[_OtherAcceptance, Accepted, equal]]


==> NatEqualityZero.mixin.yaml <==
- NatEqualityZero:
  - [NatVisitorZero]
  - [NatEquality]
  - NatFactory:
    - Zero:
      - Equal:
        - other: [[NatFactory, ~, Product]]
        - _OtherAcceptance:
          - [other, Acceptance]
          - VisitorMap:
            - ZeroVisitor:
              - equal: [[NatEqualityZero, ~, BooleanFactory, "True"]]
            - SuccessorVisitor:
              - equal: [[NatEqualityZero, ~, BooleanFactory, "False"]]
          - Accepted:
            - equal: [[NatEqualityZero, ~, Boolean]]
        - equal: [[_OtherAcceptance, Accepted, equal]]


==> NatPlus.mixin.yaml <==
- NatPlus:
  - [NatData]
  - NatFactory:
    - Product:
      - Plus:
        - addend: [[Product]]
        - sum: [[Product]]


==> NatPlusSuccessor.mixin.yaml <==
- NatPlusSuccessor:
  - [NatDataSuccessor]
  - [NatPlus]
  - NatFactory:
    - Successor:
      - predecessor:
        - Plus:
          - sum: [[NatFactory, ~, Product]]
      - Plus:
        - addend: [[NatFactory, ~, Product]]
        - _increasedAddend:
          - [Successor]
          - predecessor: [[addend]]
        - _recursiveAddition:
          - [Successor, ~, predecessor, Plus]
          - addend: [[_increasedAddend]]
        - sum: [[_recursiveAddition, sum]]


==> NatPlusZero.mixin.yaml <==
- NatPlusZero:
  - [NatDataZero]
  - [NatPlus]
  - NatFactory:
    - Zero:
      - Plus:
        - addend: [[NatFactory, ~, Product]]
        - sum: [[addend]]


==> NatVisitor.mixin.yaml <==
- NatVisitor:
  - [NatData]
  - NatFactory:
    - Product:
      - Acceptance:
        - VisitorMap: []
        - Accepted: []


==> NatVisitorSuccessor.mixin.yaml <==
- NatVisitorSuccessor:
  - [NatDataSuccessor]
  - [NatVisitor]
  - NatFactory:
    - Successor:
      - predecessor: [[NatFactory, ~, Product]]
      - Acceptance:
        - VisitorMap:
          - SuccessorVisitor: []
        - Accepted: [[VisitorMap, SuccessorVisitor]]


==> NatVisitorZero.mixin.yaml <==
- NatVisitorZero:
  - [NatDataZero]
  - [NatVisitor]
  - NatFactory:
    - Zero:
      - Acceptance:
        - VisitorMap:
          - ZeroVisitor: []
        - Accepted: [[VisitorMap, ZeroVisitor]]

